Universal Relations For Generic Family Of Neutron Star Equations Of State

Universal relations are important in testing many theories of physics. In the case of general relativity, we have the celebrated no-hair theorem for black holes. Unfortunately, the other compact stars, like neutron stars and white dwarfs, do not have such universal relation. However, neutron stars (and quark stars) have recently been found to follow certain universality, the I-Love-Q relations. These relations can provide a greater understanding of the structural and macro properties of compact astrophysical objects with knowledge of any one of the observables. The reason behind this is the lack of sensitivity to the relations with the equation of state of matter. In our present work, we have investigated the consistency of universal relations for a generic family of equations of state, which follows all the recent astrophysical constraints. Although the spread in the EoS is significant the universal nature of the trio holds relatively well up to a certain tolerance limit. The deviation from universality is seen to cross the tolerance limit with EoS, which is characteristically different from the original set.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
